Long-lasting standstill and fading episode in the IW And star V507 Cyg

We studied the IW And star V507 Cyg using ASAS-SN data, ZTF data and our snapshot photometry. The star has been found to be in a long standstill in 2020 May-2022 March (and it still continues now). Such long-lasting standstills have been found in a few other IW And stars in the past literature. We found that this system was systematically fainter by 0.3 mag between 2018 March and 2019 January when it showed dwarf nova-type variations, including IW And-type states. This is one of the clearest pieces of evidence that the dwarf nova-type state in Z Cam stars (in a broader sense) is associated with a decrease in the mass-transfer rate (~25% for a duration of 300 d in this case). The object also showed IW And-type phenomena in 2019, when the system was as bright as in the current long standstill. This finding suggests that the condition whether the IW And-type phenomenon occurs or not is subtle under the same mass-transfer rate.

==> abst.inc <==
We studied the IW And star V507 Cyg using ASAS-SN data,
ZTF data and our snapshot photometry.
The star has been found to be in a long standstill in
2020 May--2022 March (and it still continues now).
Such long-lasting standstills have been found in
a few other IW And stars in the past literature.
We found that this system was systematically fainter
by 0.3~mag between 2018 March and 2019 January
when it showed dwarf nova-type variations,
including IW And-type states.  This is one of
the clearest pieces of evidence that the dwarf nova-type state
in Z Cam stars (in a broader sense) is associated
with a decrease in the mass-transfer rate
($\sim$25\% for a duration of 300~d in this case).
The object also showed IW And-type phenomena
in 2019, when the system was as bright as in
the current long standstill.
This finding suggests that the condition whether
the IW And-type phenomenon occurs or not is subtle
under the same mass-transfer rate.


==> objlist.inc <==
IW And,
Z Cam,
BO Cet,
ST Cha,
V507 Cyg,
IM Eri,
HO Pup,
ASAS J071404$+$7004.3

